Analysis of Iterative Methods for the Linear Boltzmann Transport Equation

In this article we consider the iterative solution of the linear system of equations arising from the discretisation of the poly-energetic linear Boltzmann transport equation using a discontinuous Galerkin finite element approximation in space, angle, and energy. In particular, we develop preconditioned Richardson iterations which may be understood as generalisations of source iteration in the mono-energetic setting, and derive computable a posteriori bounds for the solver error incurred due to inexact linear algebra, measured in a relevant problem-specific norm. We prove that the convergence of the resulting schemes and a posteriori solver error estimates are independent of the discretisation parameters. We also discuss how the poly-energetic Richardson iteration may be employed as a preconditioner for the generalised minimal residual (GMRES) method. Furthermore, we show that standard implementations of GMRES based on minimising the Euclidean norm of the residual vector can be utilized to yield computable a posteriori solver error estimates at each iteration, through judicious selections of left- and right-preconditioners for the original linear system. The effectiveness of poly-energetic source iteration and preconditioned GMRES, as well as their respective a posteriori solver error estimates, is demonstrated through numerical examples arising in the modelling of photon transport.

==> deal_II_results/polyenergetic_benchmark/gmres/polyenergetic_apost_tolerance_rpgmres_2D_group_errors_errs.csv <==
0,1,0.1,0.01,0.001,0.0001,1e-05,1e-06,1e-07,1e-08,1e-09,1e-10
1,0.00522641,0.000303978,3.08987e-06,3.10197e-06,2.23155e-08,2.23841e-08,1.15686e-10,1.15981e-10,6.01061e-13,6.01061e-13,4.4529e-15
2,0.00639456,0.000362943,3.7832e-06,3.79896e-06,2.91657e-08,2.92611e-08,1.62187e-10,1.62638e-10,9.10029e-13,9.10029e-13,6.94745e-15
3,0.00760065,0.000430097,4.68787e-06,4.70862e-06,3.87435e-08,3.88791e-08,2.32783e-10,2.33496e-10,1.41303e-12,1.42064e-12,1.10696e-14
4,0.00900446,0.000512364,5.89708e-06,5.925e-06,5.26985e-08,5.28977e-08,3.45753e-10,3.46944e-10,2.29409e-12,2.30667e-12,1.82205e-14
5,0.0107017,0.00061587,7.61639e-06,7.61637e-06,7.39922e-08,8.20557e-10,5.35864e-10,5.37959e-10,3.90925e-12,3.9309e-12,3.13404e-14
6,0.0128306,0.000749441,1.00364e-05,1.90376e-07,1.0838e-07,9.23852e-10,8.76068e-10,1.22007e-11,7.06594e-12,7.92519e-14,5.68242e-14
7,0.00286479,0.000927498,1.36707e-05,2.03946e-07,1.65929e-07,1.48962e-09,1.50363e-09,1.46908e-11,1.35151e-11,1.07316e-13,1.09933e-13
8,0.00251567,0.00117382,1.94197e-05,2.87622e-07,2.6925e-07,2.66845e-09,2.70381e-09,2.72499e-11,2.71197e-11,2.26628e-13,2.35483e-13
9,0.00258516,7.61833e-05,2.92098e-05,4.69828e-07,4.6697e-07,5.05498e-09,5.08963e-09,5.86984e-11,5.90139e-11,6.30686e-13,6.39642e-13
10,0.00295521,6.78655e-05,4.73812e-05,8.67686e-07,1.85759e-08,1.05167e-08,2.49914e-10,1.50619e-10,2.11514e-12,2.24429e-12,4.58402e-14
11,0.00376315,9.86905e-05,1.86969e-06,1.79284e-06,2.76913e-08,2.64922e-08,4.84608e-10,4.56667e-10,8.38435e-12,2.14481e-13,2.03454e-13
12,0.00543003,0.000187152,4.18399e-06,4.32797e-06,8.35222e-08,2.30854e-09,1.88616e-09,4.58748e-11,4.29024e-11,1.22667e-12,5.02186e-14
13,0.00918929,0.000441828,1.24957e-05,5.01635e-07,3.57883e-07,1.1626e-08,4.61858e-10,3.86668e-10,1.43626e-11,6.11445e-13,6.19298e-13
14,0.00226275,0.00132666,5.08569e-05,2.47545e-06,1.22322e-07,6.46956e-09,6.46464e-09,3.23656e-10,1.81221e-11,1.06116e-12,1.05181e-12
15,0.0104473,0.000625054,3.6033e-05,3.05609e-06,4.61963e-07,4.93837e-08,2.80833e-09,1.84749e-10,1.39728e-11,1.26029e-12,1.95367e-13
16,0.0473587,0.00607573,0.000412055,1.94934e-05,4.21083e-06,3.70764e-07,1.8925e-09,1.8281e-09,2.36334e-10,1.43508e-11,1.19147e-12


==> deal_II_results/polyenergetic_benchmark/gmres/polyenergetic_apost_tolerance_rpgmres_2D_group_errors_ests.csv <==
0,1,0.1,0.01,0.001,0.0001,1e-05,1e-06,1e-07,1e-08,1e-09,1e-10
1,0.0308047,0.0012211,2.34833e-05,2.34833e-05,2.20642e-07,2.20642e-07,1.38248e-09,1.38248e-09,6.50153e-12,6.50153e-12,3.18708e-14
2,0.0342708,0.0014728,2.9323e-05,2.9323e-05,2.91084e-07,2.91084e-07,1.93762e-09,1.93762e-09,9.74279e-12,9.74279e-12,5.07804e-14
3,0.0381745,0.00177442,3.6931e-05,3.6931e-05,3.89776e-07,3.89776e-07,2.7724e-09,2.7724e-09,1.49998e-11,1.49998e-11,8.31487e-14
4,0.0428512,0.00215964,4.72285e-05,4.72285e-05,5.32702e-07,5.32702e-07,4.0786e-09,4.0786e-09,2.39875e-11,2.39875e-11,1.42221e-13
5,0.0485204,0.0026623,6.16044e-05,6.16044e-05,7.48413e-07,6.22287e-09,6.22287e-09,6.22287e-09,4.01769e-11,4.01769e-11,2.56529e-13
6,0.0555774,0.00333549,8.22378e-05,1.08621e-06,1.08621e-06,9.90832e-09,9.90832e-09,7.11808e-11,7.11808e-11,4.94503e-13,4.94505e-13
7,0.00425819,0.00426724,0.000113154,1.64346e-06,1.64346e-06,1.6628e-08,1.6628e-08,1.34277e-10,1.34277e-10,1.02517e-12,1.02517e-12
8,0.00559928,0.00560711,0.000161616,2.61817e-06,2.61817e-06,2.96248e-08,2.96248e-08,2.71344e-10,2.71344e-10,2.33218e-12,2.33218e-12
9,0.0076137,0.000242309,0.000242306,4.45147e-06,4.45147e-06,5.65662e-08,5.65662e-08,5.95354e-10,5.95354e-10,6.11909e-12,6.11909e-12
10,0.0108174,0.000386766,0.000386764,8.20743e-06,1.18266e-07,1.18266e-07,1.47458e-09,1.47458e-09,1.95612e-11,1.95612e-11,2.94533e-13
11,0.0162196,0.000668151,1.68074e-05,1.68075e-05,2.84755e-07,2.84755e-07,4.33286e-09,4.33286e-09,7.39078e-11,1.44735e-12,1.44735e-12
12,0.0256229,0.0012622,3.94909e-05,3.94909e-05,8.50431e-07,1.68632e-08,1.68632e-08,3.73103e-10,3.73103e-10,9.90131e-12,3.45969e-13
13,0.039762,0.00248512,0.000105909,3.23565e-06,3.23565e-06,9.50272e-08,3.00467e-09,3.00467e-09,1.06804e-10,4.23625e-12,4.23625e-12
14,0.00580716,0.00583119,0.000353158,1.67089e-05,7.73685e-07,3.86334e-08,3.86334e-08,1.85909e-09,1.00821e-10,6.02049e-12,6.02049e-12
15,0.0274679,0.00300807,0.000221185,1.61812e-05,1.7188e-06,1.97038e-07,1.40851e-08,9.39592e-10,6.33359e-11,6.27102e-12,5.45944e-13
16,0.0340122,0.00289035,0.000527583,3.69836e-05,4.13959e-06,4.6832e-07,4.24107e-09,4.24107e-09,3.43746e-10,2.4677e-11,2.20254e-12


==> deal_II_results/polyenergetic_benchmark/gmres/polyenergetic_apost_tolerance_rpgmres_2D_group_errors_its.csv <==
0,1,0.1,0.01,0.001,0.0001,1e-05,1e-06,1e-07,1e-08,1e-09,1e-10
1,2,3,4,4,5,5,6,6,7,7,8
2,2,3,4,4,5,5,6,6,7,7,8
3,2,3,4,4,5,5,6,6,7,7,8
4,2,3,4,4,5,5,6,6,7,7,8
5,2,3,4,4,5,6,6,6,7,7,8
6,2,3,4,5,5,6,6,7,7,8,8
7,3,3,4,5,5,6,6,7,7,8,8
8,3,3,4,5,5,6,6,7,7,8,8
9,3,4,4,5,5,6,6,7,7,8,8
10,3,4,4,5,6,6,7,7,8,8,9
11,3,4,5,5,6,6,7,7,8,9,9
12,3,4,5,5,6,7,7,8,8,9,10
13,3,4,5,6,6,7,8,8,9,10,10
14,4,4,5,6,7,8,8,9,10,11,11
15,4,5,6,7,8,9,10,11,12,13,14
16,4,6,7,8,9,10,12,12,13,14,15


==> deal_II_results/polyenergetic_benchmark/source_iteration/polyenergetic_apost_tolerance_si_2D_group_errors_errs.csv <==
0,1,0.1,0.01,0.001,0.0001,1e-05,1e-06,1e-07,1e-08,1e-09,1e-10
1,0.000393854,0.000395366,1.6104e-05,4.32184e-07,8.48181e-09,8.50056e-09,1.30232e-10,1.30198e-10,1.61041e-12,1.61041e-12,1.642e-14
2,0.000491273,0.00049301,2.09961e-05,5.96193e-07,1.24513e-08,1.24783e-08,2.04133e-10,2.04077e-10,2.70233e-12,2.70233e-12,2.95664e-14
3,0.000605597,0.000607663,2.73639e-05,8.29553e-07,1.85887e-08,1.86283e-08,3.27993e-10,3.27906e-10,4.68557e-12,8.10736e-14,5.54823e-14
4,0.000751655,7.19093e-05,3.61877e-05,1.17967e-06,2.85736e-08,2.86332e-08,5.46945e-10,1.3115e-11,8.50495e-12,1.21561e-13,1.10024e-13
5,0.000944619,7.16522e-05,4.88774e-05,1.72778e-06,4.56311e-08,4.5725e-08,9.56157e-10,1.85755e-11,1.63391e-11,2.40938e-13,2.33301e-13
6,0.00121249,8.52698e-05,6.78202e-05,2.62594e-06,7.65836e-08,2.77389e-09,1.77328e-09,3.52358e-11,3.37237e-11,5.44442e-13,9.52389e-15
7,0.00158872,0.000111696,7.50685e-06,4.18682e-06,1.36369e-07,4.04653e-09,3.54682e-09,7.73163e-11,1.80537e-12,1.38841e-12,2.25078e-14
8,0.00214912,0.000158767,9.01503e-06,4.02878e-07,2.62623e-07,8.14814e-09,2.53782e-10,1.94184e-10,4.25044e-12,4.0749e-12,7.48436e-14
9,0.00302989,0.000245023,1.4391e-05,6.29111e-07,5.59332e-07,1.97074e-08,5.9322e-10,1.75946e-11,1.4276e-11,3.53482e-13,3.0846e-13
10,0.00450862,0.000414031,2.75096e-05,1.39855e-06,7.01612e-08,5.66447e-08,2.00416e-09,6.18163e-11,1.85672e-12,1.61604e-12,4.0729e-14
11,0.00717288,0.000774552,6.14824e-05,3.827e-06,2.01181e-07,9.77841e-09,3.65471e-10,3.2374e-10,1.07889e-11,3.44658e-13,3.15075e-13
12,0.0123566,0.000217452,1.60663e-05,9.67315e-07,8.30521e-07,4.68144e-08,2.26489e-09,1.00516e-10,3.84355e-12,3.641e-12,1.28e-13
13,0.00523588,0.000547155,5.41002e-05,4.54205e-06,3.53897e-07,2.33673e-08,1.31923e-09,7.08053e-11,6.54028e-11,3.09739e-12,1.36705e-13
14,0.0127296,0.000368341,4.05839e-05,4.13669e-06,4.15633e-07,3.62272e-08,2.86155e-09,2.11897e-10,1.54516e-11,1.03063e-12,8.17325e-14
15,0.0202587,0.00114109,4.0382e-05,5.09764e-06,5.20923e-07,4.09444e-08,8.42299e-09,1.01411e-09,7.50271e-11,1.45285e-11,2.38656e-13
16,0.0592912,0.00523123,0.000486669,4.28512e-05,3.60696e-06,4.88221e-07,3.94306e-08,5.22533e-09,4.15997e-10,5.48113e-11,1.20023e-11


==> deal_II_results/polyenergetic_benchmark/source_iteration/polyenergetic_apost_tolerance_si_2D_group_errors_ests.csv <==
0,1,0.1,0.01,0.001,0.0001,1e-05,1e-06,1e-07,1e-08,1e-09,1e-10
1,0.00416278,0.00416278,0.000195495,6.26026e-06,1.43945e-07,1.43945e-07,2.52753e-09,2.52753e-09,3.53493e-11,3.53493e-11,4.04426e-13
2,0.00480536,0.00480536,0.000239612,8.15633e-06,1.99972e-07,1.99972e-07,3.75279e-09,3.75279e-09,5.62052e-11,5.62052e-11,6.89948e-13
3,0.00553049,0.00553049,0.00029428,1.07168e-05,2.82076e-07,2.82076e-07,5.69762e-09,5.69762e-09,9.20478e-11,1.22163e-12,1.22163e-12
4,0.00641477,0.000366368,0.000366386,1.43602e-05,4.0838e-07,4.0838e-07,8.94124e-09,1.57042e-10,1.57042e-10,2.2731e-12,2.2731e-12
5,0.00751415,0.000463982,0.000463997,1.97273e-05,6.11183e-07,6.11183e-07,1.46315e-08,2.81972e-10,2.81972e-10,4.49539e-12,4.49539e-12
6,0.00892414,0.000600626,0.000600642,2.79553e-05,9.53106e-07,2.52247e-08,2.52247e-08,5.39804e-10,5.39804e-10,9.60258e-12,1.44714e-13
7,0.0107901,0.000800034,4.12473e-05,4.12474e-05,1.56742e-06,4.64933e-08,4.64933e-08,1.12119e-09,2.26061e-11,2.26061e-11,3.88671e-13
8,0.0133668,0.00110628,6.41095e-05,2.75952e-06,2.75952e-06,9.33629e-08,2.58496e-09,2.58496e-09,6.02312e-11,6.02312e-11,1.20479e-12
9,0.01709,0.00160572,0.000106588,5.30493e-06,5.30493e-06,2.09225e-07,6.80116e-09,1.87253e-10,1.87253e-10,4.45192e-12,4.45192e-12
10,0.022785,0.00248242,0.000193209,1.13983e-05,5.37561e-07,5.37561e-07,2.10425e-08,7.01592e-10,2.02915e-11,2.02915e-11,5.16318e-13
11,0.0320442,0.00415142,0.000389358,2.80079e-05,1.62458e-06,7.86999e-08,3.26169e-09,3.26169e-09,1.1762e-10,3.73811e-12,3.73811e-12
12,0.048389,0.000890916,8.05823e-05,5.92994e-06,5.92994e-06,3.66683e-07,1.94828e-08,9.03573e-10,3.70139e-11,3.70139e-11,1.35474e-12
13,0.0159594,0.00237146,0.000279029,2.7094e-05,2.23402e-06,1.59619e-07,1.00246e-08,5.59023e-10,5.59023e-10,2.7916e-11,1.26669e-12
14,0.0373288,0.001224,0.000169693,2.04659e-05,2.18925e-06,2.10591e-07,1.83771e-08,1.46088e-09,1.0594e-10,7.06582e-12,4.65525e-13
15,0.0505612,0.00387529,0.000153668,2.36905e-05,2.97519e-06,3.18961e-07,4.42589e-08,2.56384e-09,2.67985e-10,5.98014e-11,1.48226e-12
16,0.0623753,0.00546594,0.000521328,4.71061e-05,4.02371e-06,5.48183e-07,4.45427e-08,5.92595e-09,4.73015e-10,6.23976e-11,1.36418e-11


==> deal_II_results/polyenergetic_benchmark/source_iteration/polyenergetic_apost_tolerance_si_2D_group_errors_its.csv <==
0,1,0.1,0.01,0.001,0.0001,1e-05,1e-06,1e-07,1e-08,1e-09,1e-10
1,2,2,3,4,5,5,6,6,7,7,8
2,2,2,3,4,5,5,6,6,7,7,8
3,2,2,3,4,5,5,6,6,7,8,8
4,2,3,3,4,5,5,6,7,7,8,8
5,2,3,3,4,5,5,6,7,7,8,8
6,2,3,3,4,5,6,6,7,7,8,9
7,2,3,4,4,5,6,6,7,8,8,9
8,2,3,4,5,5,6,7,7,8,8,9
9,2,3,4,5,5,6,7,8,8,9,9
10,2,3,4,5,6,6,7,8,9,9,10
11,2,3,4,5,6,7,8,8,9,10,10
12,2,4,5,6,6,7,8,9,10,10,11
13,3,4,5,6,7,8,9,10,10,11,12
14,3,5,6,7,8,9,10,11,12,13,14
15,4,6,8,9,10,11,12,14,16,17,19
16,5,10,15,20,25,29,34,38,43,47,50

